BunchBFT: Across-Cluster Consensus Protocol

In this paper, we present BunchBFT Byzantine fault-tolerant state-machine replication for high performance and scalability. At the heart of BunchBFT is a novel design called the cluster-based approach that divides the replicas into clusters of replicas. By combining this cluster-based approach with hierarchical communications across clusters, piggybacking techniques for sending messages across clusters, and decentralized leader election for each cluster, BunchBFT achieves high performance and scalability. We also prove that BunchBFT satisfies the basic safety and liveness properties of Byzantine consensus. We implemented a prototype of BunchBFT in our PaxiBFT framework to show that the BunchBFT can improve the MirBFT's throughput by 10x, depending on the available bandwidth on wide-area links.

==> token.txt <==
ALL FILES: 

main.tex: 

Abstract: 

Introduction: 

Preliminaries:

Protocol:

Correctness:

Evaluation:

Future work:

Conclusion:

--------------
Check with token.txt file to see who is editing which file in order to avoid conflicts.
If you want to write: 
+ pick a section, 
+ reopen token.txt to avoid seeing old-state,
+ write your name next to that section at token.txt to get the lock, 
+ quickly hit save on token.txt, and 
+ start writing.

When done writing: 
+ delete your name for that section at token.txt. (I.e., Unlock that file.)

Don't use editor that auto-saves. Don't keep unlocked files open in your editor,
lest you inadvertently save them over a newer version your collaborator wrote.

